An Interview Study on Third-Party Cyber Threat Hunting Processes in the U.S. Department of Homeland Security

Cybersecurity is a major challenge for large organizations. Traditional cybersecurity defense is reactive. Cybersecurity operations centers keep out adversaries and incident response teams clean up after break-ins. Recently a proactive stage has been introduced: Cyber Threat Hunting (TH) looks for potential compromises missed by other cyber defenses. TH is mandated for federal executive agencies and government contractors. As threat hunting is a new cybersecurity discipline, most TH teams operate without a defined process. The practices and challenges of TH have not yet been documented. To address this gap, this paper describes the first interview study of threat hunt practitioners. We obtained access and interviewed 11 threat hunters associated with the U.S. government's Department of Homeland Security. Hour-long interviews were conducted. We analyzed the transcripts with process and thematic coding.We describe the diversity among their processes, show that their processes differ from the TH processes reported in the literature, and unify our subjects' descriptions into a single TH process.We enumerate common TH challenges and solutions according to the subjects. The two most common challenges were difficulty in assessing a Threat Hunter's expertise, and developing and maintaining automation. We conclude with recommendations for TH teams (improve planning, focus on automation, and apprentice new members) and highlight directions for future work (finding a TH process that balances flexibility and formalism, and identifying assessments for TH team performance).

==> archive/ThreatHunt-USENIX24-Round1-Rebuttal.txt <==
Dear reviewers,

We appreciate your critiques.

(Reviewer-A-Q1) Codebooks?
The codebooks are completed and we will make them available. We apologize for not delivering them in one of the appendices – typesetting the tables with example quotes was time-consuming and we did not have time to do the full codebooks. We apologize for our misstatement.

(Reviewer-B-Q1) Diversity of the studied (team) population?
CoastGuard: At time of writing, the CG had 2 Cyber Protection Teams (CPTs) of <40 members each. No other units performed TH. CPT members are teamed and deployed on a per-hunt basis. Members of both teams were interviewed.

We can add this information into the manuscript.

CISA has 4 pools of specialist analysts (industrial controls, cloud, network, host), some of whom are qualified as team leads. Leader(s) + specialists are deployed per engagement as needed. Our subjects came from the network and host pools (used on every engagement) and included team leads.

This information about CISA is unclassified but, as far as we are aware, has not been released publicly. We would prefer not to be the first to do so.

(Reviewer-B-Q2) Why was recruitment limited to DHS?
TH team members are hard to recruit (small population, sensitive work). We recruited from other government organizations (e.g., TH at DOE and DOD) but did not receive sufficient response. We therefore framed the work as a case study on DHS.

We note that including other organizations, such as DoD, would complicate the methodology. TH teams at DHS are somewhat different from DoD teams. DHS teams only conduct “pure hunts”, whereas (per the Trent paper) DoD CPTs perform 3 kinds of missions: Survey (hunt+vulnerability assessment), Secure (Blue Team), and Protect (IR). Disentangling TH from these kinds of missions would be challenging.

(Reviewer-B-Q3) Additional depth of discussion of the analysis processes?
A more detailed version of Figure 2 is given in Figure 10. Figure 10 contains the sub-stages that we could generalize from the data. Going deeper was not possible because of our study’s focus. Our research questions (and interview protocol) were about processes and the team perspective, so subjects did not talk much about individual work.

(Reviewer-B-Q4, Reviewer D-Q3) How do these results compare to related work in other related areas?
We can connect to two areas: Incident Response (IR) and Security Operation Centers (SOCs). There are similarities and differences, notably in what level of knowledge the TH/IR/SOC team has about the adversary (IR vs. Hunt) and their ability to make changes to the network (SOC and Blue Team vs. Hunt).

(Reviewer-C-Q1) Pairing + turnover?
This was poor wording on our part. Subjects suggested pairing helps mitigate the effect of turnover. We will tweak the phrasing.

(Reviewer-C-Q2) Why would automation work well in baselining when it is unhelpful elsewhere?
In reporting results, we focused on what subjects said and recommended. However, we agree that there is also room to critique. We will add a more critical discussion.

(Reviewer-C-Q3) More and less useful certifications/trainings?
Four subjects named certain certifications as more useful than others, although these subjects hedged because these certifications indicated “basic knowledge” that a newcomer should have, not TH expertise. These subjects made it clear, even if some certs were better than others, that they were not perceived as excellent indicators of expertise. We were hesitant to name specific certifications, but can do so if the reviewer would like.

(Reviewer-D-Q1) Why were participants uncompensated?
Participants were uncompensated due to the previous managerial relationship of some participants with one of the authors. Compensation could have been perceived as a conflict of interest. Instead of only compensating some subjects, the decision was made to conduct the study without providing compensation. We can add more detail about this in the manuscript.

(Reviewer-D-Q2) Why a single coding of interviews?
For different parts of the study, we assessed different levels of risk, and we used multi-rater agreement accordingly. Our manuscript was rather concise on this point, so here we give details to help you judge whether our results seem reliable.

For process identification, the research team had the process models of each subject, and their verbal descriptions. These data were relatively objective, so a single analyst did most of the work, and a second analyst iteratively reviewed the resulting process model and gave feedback.
For identifying shortcomings and potential mitigations, data were somewhat more subjective. However, the primary interviewer’s professional experience (and the pilot study) had helped us develop a protocol of focused questions. As a result, the interviews proceeded in a linear fashion without too much of the self-referencing, contradiction, etc. that has characterized other interviews we have conducted (not for this study). Since the transcripts were pretty readable, one analyst created codebooks and coded transcripts. A second analyst assessed reliability, using the codebook and excerpts from 6 of the 11 transcripts. Excerpts were selected from each set of Question-Answer in the protocol. The measured agreement was fairly high (kappa=0.82).
Although the cybersecurity literature commonly performs inter-rater agreement on all data, there is debate in the qualitative research methods community on when and how inter-rater agreement checks should be measured and performed. Measuring rater reliability is common, but doing so on all data is not – checking a sample of 10-25% of the data is typical, provided the sample is chosen in a principled way.

See also: O’Connor and Joffe, ‘Intercoder Reliability in Qualitative Research: Debates and Practical Guidelines’, International Journal of Qualitative Methods, 2020.


==> archive/ThreatHunt-USENIX24-Round1-Reviews.txt <==
USENIX Security '24 Fall Paper #71 Reviews and Comments
===========================================================================
Paper #71 An Interview Study on Third-Party Cyber Threat Hunting Processes
in the U.S. Department of Homeland Security


Review #71A
===========================================================================

Paper summary
-------------
The authors conducted a TH case study interviewing 11 threat hunters associated with US DHS. And compared the results to the literature. And provide recommendations.

Detailed comments for authors
-----------------------------
Section 2 - "Since there is relatively little academic literature on Threat
Hunt," - excited that you include grey literature, since that's an important area for this topic. But I got some interesting hits in Google Scholar, so you should also be looking at the academic literation (which I think you do), and say so here. 

2.2.3 - "Military organizations often rotate
personnel every 2–3 years" - so key to the challenge TH faces/will face in the US govt. 

2.4 "learning
these would benefit all TH organizations, whether or not
they that have a TH process" - agree

Section 3 - "Historically, the US government have driven the creation of
cybersecurity standards [88]." or attempted to (see the Orange Book and Common Criteria). Which only to my mind strengthens the importance of this work; more data on the attempts,  and their relationships to existant best practicies or not, is needed. 

3.7 "All
codebooks are in Appendix E." - no they're not. And that section says they'll accompany the paper. Will they be in an appendix, or on the web? 

Figure 10 - the readability of the orientation online is awful. Consider if it should be two pieces oriented upright. 

4.1.2 - "Of the three studied organizations, two formally
document hypotheses in the mission plan or elsewhere" - I believe this is the only place you claim three organizations. Table 1 only has two. Was there once three and this paper only covers two, because one backed out? 

" ... If you don’t have tools or specific analytics to
cover what you’re going after, then you need to develop
or buy or get those plugged in." ” - Is there a way to give the reader some sense of what the tools space is for TH? It doesn't seem to be a market (yet). Are they all bespoke, in house? Are there some products? Is there any open source? Not asking about what your case study does per se, but how general the tools comments might be and what the norm might be. 

4.1.3 - perhaps apropos of nothing, but "constantly
looking for how we can improve" sounds a bit like agile, as does the hot wash, and the exhaustion. Maybe all processes include these things. 

Throughout I saw many parallels with early pen testing. It was manual and artisanal. Over time it matured to something with a documentable process. And then tools emerged. Again maybe apropos of nothing, but I believe this case study captures an important point-in-time as well as specific context in a longer, broader progression of an emerging piece of security. 

4.2.2 - 
"almost exclusively
found by analysts observing the data for living off the land
techniques or new zero days." - this may be entirely context dependent. It would be interesting/useful to point out which aspects likely don't generalize to other contexts. You sketched a nice boundary around third party TH that captures many. This one I would say is adversary dependent. 

"Subjects also suggested
automating endpoint log collection and" - Where is CDM for this? https://www.cisa.gov/resources-tools/programs/continuous-diagnostics-and-mitigation-cdm-program

4.2.5 - "The other emphasized
that pairing requires learner engagement" - this reminded me of The Industrial Age of Hacking from '20 USENIX Security. You should read it (if you haven't) and consider whether it's not a useful citation to illuminate some of the challenges and responses by the US govt in an adjacent area. 

5.2 - Consider whether Xinming Ou's working of embedding in SOCs is the kind of future work that would be great for TH (embedding and reporting out). 

Section 6 - "experiments
in this sensitive context remain an open challenge." Indeed

[89] The Google Scholar citation gives the actual context of this; consider if you could use that citation information.

Ethics consideration
--------------------
2. Yes: submission appropriately mitigates potential risks or harms

Reasons to accept the paper
---------------------------
* Innovative case study in an important area (TH part of the executive order on cybersec requirements for the US gov't, which given the state of the practice, is kinda jaw dropping)

* Case study of a very difficult to obtain population example. 

* Brings empirical data to an area that has little research based on actual practice. 

*Addresses a split in the academic literature (hypothesis vs data-driven) with an empirical case study (opening up the way for more, it is to be hoped)

* Clearly documented process (except for those codebooks)

* Unified process model with activity detail for these participants

Reasons to not accept the paper
-------------------------------
* Codebooks not yet available.

Recommended decision
--------------------
2. Accept on Shepherd Approval

Questions for authors' response
-------------------------------
Why are the codebooks not yet available?

Writing quality
---------------
1. Outstanding

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



Review #71B
===========================================================================

Paper summary
-------------
This paper describes interviews with 11 professional threat hunters at the US Department of Homeland Security about their threat hunting process.  Based on these interviews, the paper defines a theoretical model of the threat hunting process, describes the diversity across participants, identifies challenges faced by threat hunters, and outlines directions for future work.

Detailed comments for authors
-----------------------------
I was very excited to see this paper submitted as threat hunting is an important area of security work that has been understudied and this paper offers unique insights into work in a professional setting that is often very challenging to gain access to.  I think the authors did a good job of describing the area and designing the study and have surfaced several important results.  My concerns with this paper are that the sample is quite limited (only two organizations represented), there needs to be more discussion of how this relates to existing literature, and I have some questions about the result interpretation.


SAMPLE:

- Because only two organizations are included in the sample, it is not clear how diverse responses might be in this data. If participant processes are defined by the organization, then it seems likely that the identified themes may be severely limited.  Were processes prescribed by the organization?  How big is each organization? Are these division or team-level?  If these are division-level organizations and participants are members of several independent teams, then we might expect more diversity in processes if the team dictates the process.  More details about the structure of the organization and distribution of participants should be included to help the reader understand potential bias in the results.

- How were potential participants selected for emails during the recruitment phase?  It seems like this was mainly done through one author's contacts as the majority of participants previously worked with one author.  Was there any other effort to recruit more broadly across DHS?

- Finally, it is not clear why recruitment appears to have been limited to DHS and not threat hunters more broadly.  Recruitment within DHS provides access to an important population that is often unreachable in studies of expert workers, but the paper uses this subpopulation to make statements about threat hunting more broadly. Was there any effort to recruit beyond DHS?  If not, what makes DHS of particular interest or was there anything about the study that necessitated limiting recruitment to a specific organization?

RELATED WORK:

- In Section 2.3.2, the paper indicates that "the most common way to hunt for an adversary is ad hoc", citing [62].  This prior work seems to answer one of the primary questions of this paper.  I'm guessing because this was a SANS survey, the depth of the prior results is quite limited (e.g., participants were asked to select their method from multiple choices, and "ad hoc" was most often selected), but this relationship should be described more explicitly since it is so closely related to the goal of this paper.

- While there is limited work studying threat hunters, as the authors point out, there have been several recent studies investigating SOC and Red Team processes. While these roles are different, some roles overlap.  It would be helpful to include some comparison with this existing work to understand what findings are novel to threat hunters and where we might be able to apply similar lessons learned from other domains to support threat hunters.

RESULTS:

- I was surprised by the lack of depth of discussion regarding the actual analysis loops performed by the participants in section 4.1.2.  Their manual and automated analysis loops seem to be the bulk of their actual work, but these are only discussed at a high level.  What are they actually doing in these loops?  What decisions do they need to make as they iterate through these loops?  What tools do they use?  Are there particular phases of these analysis processes? 

- In Section 4.2.1, when describing how participants consider training for developing expertise, it seems like the paper conflates different types of training to present an argument that participants have mixed views on training. Training can take several forms from some slides to review to a more hands-on experience, and participants seem to suggest that more hands-on approaches are better (based on their quotes in this section and when discussing other forms of expertise development).  This framing of training should be clarified to underscore that training defined broadly does not necessarily indicate higher expertise, but some training is useful.

- In Section 4.2.1, the paper suggests that "working on personal time" is an important indicator of potential expertise. While I agree that this is likely a differentiator, I would suggest the authors consider reframing this point slightly as there may be impacts for equal employment opportunities if employers begin looking to this as a metric. Individuals from lower-income backgrounds may not have the privilege of this free time even if they are similarly skilled and engaged with the profession [A]. Also, it seems like the primary point of the quoted participant is that participants have hands-on experience with threat hunting, not necessarily that this experience is gained in their free time.

[A] Vulnerability Discovery for All: Experiences of Marginalization in Vulnerability Discovery. Fulton et al. USENIX Security 2023.

Ethics consideration
--------------------
2. Yes: submission appropriately mitigates potential risks or harms

Comments for ethics consideration
---------------------------------
This is an interview study with human subjects where participants are discussing sensitive work practices. The authors took necessary steps to protect participant privacy and organizational security and ensure informed consent from participants.  All participants were required to sign consent forms at the start of the study and the research was approved by the researchers' IRB. Also, because some of the participants' work is classified, the interview questions were designed to avoid potentially classified topics, interviewees were explicitly told not to discuss this material, and only interviewers with the same level of clearance were allowed to attend in case participants accidentally described classified topics.

Required changes
----------------
- The paper should add an argument clarifying why only DHS participants were recruited or, preferably, recruit additional participants from other organizations.

- Add discussion of findings with related work with other security workers (SOC analysts, Red Teams).

- Clarify result interpretation

Reasons to accept the paper
---------------------------
+ Very unique population and important emerging area of research

+ Well written and useful results identified

Reasons to not accept the paper
-------------------------------
- Limited sample diversity

Recommended decision
--------------------
3. Accept Conditional on Major Revision

Questions for authors' response
-------------------------------
- How diverse was the studied population at the team level?

- Why was recruitment limited to DHS?

- Was there any additional depth of discussion of the analysis processes given by participants?

- How do these results compare to prior work in other related areas? (This point is less important for the response)

Writing quality
---------------
2. Well-written

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



Review #71C
===========================================================================

Paper summary
-------------
In this paper, the researchers conduct interviews with 11 threat hunters who work for DHS to evaluate the process used by DHS threat hunters and areas of potential friction or challenges, as well as possible solutions to those challenges. They offer several recommendations for threat hunting based on their findings.

Detailed comments for authors
-----------------------------
I found this to be an excellent paper, with a really interesting focus on threat hunting processes at DHS and clear findings and recommendations that were concrete and closely tied to the collected data. Overall, I applaud the authors for a clear, novel contribution and a really interesting, well written study. I believe this paper is ready for publication, however I have a few comments and suggestions for possible clarification/improvement below.

First, the authors indicate that one of the main challenges the teams encounter was identifying expertise and they talk generally about dissatisfaction with indicators liked external certifications, internal certifications, and training. I would have found it considerably more useful to know specifically which indicators the participants took issue with given that there is a very large variety of such certifications and trainings- I don't know if it's possible to discuss this in any greater detail, but if so, I think one contribution of this study could be helping identifying certifications that are useful and those that are less so. As it stands now, all certifications and trainings seem to be lumped together as being of dubious value when I wonder if this is a bit of an oversimplification and in fact there are useful differentiations to be made between different types of certifications and trainings. Similarly, I wonder if it's possible to capture any of the types of activities that participants felt were useful indicators during personal time and use that to make recommendations for trainings/certifications?

I thought the recommendations around ineffective automation were interesting but it wasn't clear to me that they would help address the problems identified. Would baseline automation or equipment preparation automation work better than the automation already being used that seemed to be of limited value? Is it possible to explain in a bit more detail why those seem like more promising candidates for automation than the automated alert loops that vielded so few useful results?

I was a little confused why pairing new members with expert members would help lower turnover rates. Has it been documented that not having sufficient mentoring is a reason why people are leaving? I think it would be helpful to link this solution a little more explicitly to the turnover problem and how it would help address it.

Finally, I think it would have been helpful for me to have some more specific examples of processes that were too vague versus too precise in this context and how that manifested in the execution of the threat hunting. What would be an example of a vague process versus an overly specified one? For instance, the paper notes that "one team lead gave an example of a mission where the process felt over-specified and switching to a more abstract process improved their performance" but there is no description of what that more abstract process was or how/why it improved performance. Some of the participants seem to like checklists and some don't, but we are given no examples of what kinds of missions benefit from these structured approaches and which ones don't. This was the section of the paper that seemed most ambiguous or unclear to me, and I think some specific examples would make it much easier to understand and to glean lessons and recommendations from.

Ethics consideration
--------------------
2. Yes: submission appropriately mitigates potential risks or harms

Required changes
----------------
* Give example of how a more or less well specified process can impact threat hunting outcomes, concretely

* Explain how pairing members would help stem turnover

* Discuss how/why automating baselining and equipment preparation would be likely to yield better results than existing automation in threat hunting processes

Reasons to accept the paper
---------------------------
* Interesting, novel look at DHS threat hunting processes

* Clear and concrete recommendations for improving threat hunting

* Specific problems identified in the processes that can be clearly linked to the interview data collected

Reasons to not accept the paper
-------------------------------
I don't think there are any very compelling reasons to not accept this paper- it's a small sample size but
that seems appropriate to me given the limited number of people who do this work and there are some
recommendations I think could be a little more concrete, but overall I think it's a strong paper.

Recommended decision
--------------------
1. Accept

Questions for authors' response
-------------------------------
* Why would pairing prevent turnover?

* Why do we think automation would work well in baselining and equipment preparation when it doesn't seem to have been terribly helpful with other stages of the process?

* Are there ways to identify more and less useful certifications and trainings from your data set or are they all regarded as a monolith by participants?

Writing quality
---------------
2. Well-written

Confidence in recommended decision
----------------------------------
3. Highly confident (would try to convince others)



Review #71D
===========================================================================

Paper summary
-------------
The authors interview 11 threat hunters working for the US Government to ascertain a) how they conceptualise their work processes and b) where the shortcoming are in existing processes.

Detailed comments for authors
-----------------------------
Thanks authors---I enjoyed reading this work as I had little knowledge of real-world TH prior.

The writing took a fair bit of time to get to the point. I had to read a substantial amount before I figured out what the paper was actually doing, what it was contributing, and what the takeaways are. I'd love to see some fine tuning there.

__Prior Work__

I am not personally familiar with literature in this space, though to the authors claim that there is limited prior work, a cursory look online suggests this is indeed the case.

I am curious however if some of the incident response literature may be relevant? Particularly where either similar human subjects studies have been run, or at the boundary of detection+response. Some of the forensic techniques in IR may have bearing on TH processes.

Some of the details provided as background appear to have been repeated a few times and to some extent provide only limited value to the reader. This is also true of the conclusion.

__Methodology__

I agree with the authors that the sample size was appropriate for qualitative research of a hard to reach population.

However, I was not impressed with the rigour of the coding process or the validity checks described. Why weren't the other authors involved at that stage once the natsec concerns had been alleviated?

Further, the fact that *all* the participants were known in advance to that same author creates concerns over a conflict of interest that I'm not convinced was wholly resolved.

I'd also loved to have seen the paper shift more into an analytical mode beyond the limited discussion present. 

__Nits__

4.1.2 -- The paper reuses the numbers (1) (2) and (3) within similar numbered sections. This decreased readability

Ethics consideration
--------------------
3. Yes: submission may not appropriately mitigate potential risks or harms

Comments for ethics consideration
---------------------------------
Participants were all known to the interviewer in advance, participants were uncompensated (possibly due to gov restrictions? though would be good to clarify), and then the study was only single coded by that same author.

Required changes
----------------
- I'd like to see second coding of all the interviews to improve the rigour of the paper
- Appropriate comparison with the IR literature to see what ideas were already discussed but in a slightly different context

Reasons to accept the paper
---------------------------
+ Novel participant set
+ Limited work in this area
+ Actionable insights

Reasons to not accept the paper
-------------------------------
- Limited set of subjects from a close social network

Recommended decision
--------------------
2. Accept on Shepherd Approval

Questions for authors' response
-------------------------------
Were participants uncompensated because of federal regulations?
Why was there only single coding of interviews?
Is there a reasonable connection to be made with the IR literature?

Writing quality
---------------
2. Well-written

Confidence in recommended decision
----------------------------------
2. Fairly confident



AuthorFeedback Response by Author [James Davis <davisjam@purdue.edu>] (900 words)
---------------------------------------------------------------------------
Dear reviewers,

We appreciate your critiques.

## (Reviewer-A-Q1) Codebooks?

The codebooks are completed and we will make them available. We apologize for not delivering them in one of the appendices – typesetting the tables with example quotes was time-consuming and we did not have time to do the full codebooks.  We apologize for our misstatement.

## (Reviewer-B-Q1) Diversity of the studied (team) population?

CoastGuard: At time of writing, the CG had 2 Cyber Protection Teams (CPTs) of <40 members each. No other units performed TH. CPT members are teamed and deployed on a per-hunt basis. Members of both teams were interviewed.

We can add this information into the manuscript.

CISA has 4 pools of specialist analysts (industrial controls, cloud, network, host), some of whom are qualified as team leads. Leader(s) + specialists are deployed per engagement as needed. Our subjects came from the network and host pools (used on every engagement) and included team leads.

This information about CISA is unclassified but, as far as we are aware, has not been released publicly. We would prefer not to be the first to do so. 

## (Reviewer-B-Q2) Why was recruitment limited to DHS?

TH team members are hard to recruit (small population, sensitive work). We recruited from other government organizations (e.g., TH at DOE and DOD) but did not receive sufficient response. We therefore framed the work as a case study on DHS.

We note that including other organizations, such as DoD, would complicate the methodology. TH teams at DHS are somewhat different from DoD teams. DHS teams only conduct “pure hunts”, whereas (per the Trent paper) DoD CPTs perform 3 kinds of missions: Survey (hunt+vulnerability assessment), Secure (Blue Team), and Protect (IR). Disentangling TH from these kinds of missions would be challenging.

## (Reviewer-B-Q3) Additional depth of discussion of the analysis processes?

A more detailed version of Figure 2 is given in Figure 10. Figure 10 contains the sub-stages that we could generalize from the data. Going deeper was not possible because of our study’s focus. Our research questions (and interview protocol) were about processes and the team perspective, so subjects did not talk much about individual work.

## (Reviewer-B-Q4, Reviewer D-Q3) How do these results compare to related work in other related areas?

We can connect to two areas: Incident Response (IR) and Security Operation Centers (SOCs). There are similarities and differences, notably in what level of knowledge the TH/IR/SOC team has about the adversary (IR vs. Hunt) and their ability to make changes to the network (SOC and Blue Team vs. Hunt).

## (Reviewer-C-Q1) Pairing + turnover?

This was poor wording on our part. Subjects suggested pairing helps *mitigate the effect* of turnover. We will tweak the phrasing. 

## (Reviewer-C-Q2) Why would automation work well in baselining when it is unhelpful elsewhere?

In reporting results, we focused on what subjects said and recommended. However, we agree that there is also room to critique. We will add a more critical discussion.

## (Reviewer-C-Q3) More and less useful certifications/trainings?

Four subjects named certain certifications as more useful than others, although these subjects hedged because these certifications indicated “basic knowledge” that a newcomer should have, not TH expertise. These subjects made it clear, even if some certs were better than others, that they were not perceived as excellent indicators of expertise. We were hesitant to name specific certifications, but can do so if the reviewer would like.

## (Reviewer-D-Q1) Why were participants uncompensated?

Participants were uncompensated due to the previous managerial relationship of some participants with one of the authors. Compensation could have been perceived as a conflict of interest. Instead of only compensating some subjects, the decision was made to conduct the study without providing compensation. We can add more detail about this in the manuscript.

## (Reviewer-D-Q2) Why a single coding of interviews?

For different parts of the study, we assessed different levels of risk, and we used multi-rater agreement accordingly. Our manuscript was rather concise on this point, so here we give details to help you judge whether our results seem reliable.

- For process identification, the research team had the process models of each subject, and their verbal descriptions. These data were relatively objective, so a single analyst did most of the work, and a second analyst iteratively reviewed the resulting process model and gave feedback.
- For identifying shortcomings and potential mitigations, data were somewhat more subjective. However, the primary interviewer’s professional experience (and the pilot study) had helped us develop a protocol of focused questions. As a result, the interviews proceeded in a linear fashion without too much of the self-referencing, contradiction, etc. that has characterized other interviews we have conducted (not for this study). Since the transcripts were pretty readable, one analyst created codebooks and coded transcripts. A second analyst assessed reliability, using the codebook and excerpts from 6 of the 11 transcripts. Excerpts were selected from each set of Question-Answer in the protocol. The measured agreement was fairly high (kappa=0.82).

Although the cybersecurity literature commonly performs inter-rater agreement on all data, there is debate in the qualitative research methods community on when and how inter-rater agreement checks should be measured and performed. Measuring rater reliability is common, but doing so on all data is not – checking a sample of 10-25% of the data is typical, provided the sample is chosen in a principled way.

See also: O’Connor and Joffe, ‘Intercoder Reliability in Qualitative Research: Debates and Practical Guidelines’, International Journal of Qualitative Methods, 2020.

